Shortest non-separating st-path on chordal graphs

Many NP-Hard problems on general graphs, such as maximum independence set, maximal cliques and graph coloring can be solved efficiently on chordal graphs. In this paper, we explore the problem of non-separating st-paths defined on edges: for a connected undirected graph and two vertices, a non-separating path is a path between the two vertices such that if we remove all the edges on the path, the graph remains connected. We show that on general graphs, checking the existence of non-separating st-paths is NP-Hard, but the same problem can be solved in linear time on chordal graphs. In the case that such path exists, we introduce an algorithm that finds the shortest non-separating st-path on a connected chordal graph of $n$ vertices and $m$ edges with positive edge lengths that runs in $O(n\log{n} + m)$ time.

==> test.txt <==
\documentclass{article}
\usepackage{algorithm}
\usepackage{algpseudocode}

\algnewcommand{\algorithmicand}{\textbf{ AND }}
\algnewcommand{\algorithmicor}{\textbf{ OR }}
\algnewcommand{\algorithmicxor}{\textbf{ XOR }}
\algnewcommand{\algorithmicnot}{\textbf{ NOT }}
\algnewcommand{\OR}{\algorithmicor}
\algnewcommand{\AND}{\algorithmicand}
\algnewcommand{\XOR}{\algorithmicxor}
\algnewcommand{\not}{\algorithmicnot}
\algnewcommand{\var}{\texttt}
\begin{document}
\begin{algorithm}
  \caption{Euclid’s algorithm}\label{euclid}
  \begin{algorithmic}[1]
    \Procedure{Euclid}{$a,b$}\Comment{The g.c.d. of a and b}
      \State $r\gets a\bmod b$
      \While{$r\not=0$}\Comment{We have the answer if r is 0}
        \State $a\gets b$
        \State $b\gets r$
        \State $r\gets a\bmod b$
      \EndWhile\label{euclidendwhile}
      \For{\texttt{<some condition>}}
        \State \texttt{<do stuff>}
      \EndFor
      \State \textbf{return} $b$\Comment{The gcd is b}
    \EndProcedure
  \end{algorithmic}
\end{algorithm}
\begin{algorithm}
    \caption{Computation of $\textrm{AVOID(X)}$, The Shortest Path Avoiding $X$}
    \begin{algorithmic}[1]
        \Procedure{AVOID}{$X$}
            \State $V_1 \gets (V \times \{0\}) \cup (\cup_{r \in X}{I(r)} \times \{1\})$ where $A \times B$ is the Cartesian product of the set $A$ and $B$
            \State $E_1 \gets \emptyset$
            \For {Ordered pair $(u, v) \in V (u \ne v)$ such that $u$ and $v$ are connected by an edge $e$ of length $w$ in $G$}
                \If {$v \in I(X)$}
                    \State Add an edge from $(u, 0)$ to $(v, 1)$ with length $w$ to $E_1$
                \EndIf
                \If {\NOT ($e \in \{\textrm{HEAD}(r) \mid r \in X\}$ \OR ($\exists r \in X$, $u \notin r$ \AND $v \in r$ \AND $L(r, u) = v$))}
                    \State Add an edge from $(u, 0)$ to $(v, 0)$ with length $w$ to $E_1$
                \EndIf
                \If {$u, v \in I(X)$ \AND \NOT ($e \in \{\textrm{TAIL}(r) \mid r \in X\}$ \OR ($\exists r \in X$, $v \notin r$ \AND $u \in r$ \AND $R(r, v) = u$))}
                    \State Add an edge from $(u, 1)$ to $(v, 1)$ with length $w$ to $E_1$
                \EndIf
                \If {$u \in I(X)$ \AND \NOT (($\exists r \in X, e \in r$) \OR ($\exists r \in X$, $u \notin r$ \AND $v \in r$ \AND $L(r, u) = v$)) \OR ($\exists r \in X$, $v \notin r$ \AND $u \in r$ \AND $R(r, v) = u$))}
                    \State Add an edge from $(u, 1)$ to $(v, 1)$ with length $w$ to $E_1$
                \EndIf
            \EndFor 
            \State $p \gets$ the shortest path from $(S, 0)$ to $(T, 0)$ in $G_1(X) = <V_1, E_1>$
            \For {$0 \le i < |p|$}
                \State Replace $p_i$ with the vertex in $G$ that $p_i$ corresponds to
            \EndFor
            \Return $p$
        \EndProcedure
    \end{algorithmic}
\end{algorithm}

\begin{algorithm}
    \caption{Computation of $\textrm{AVOID(X)}$, The Shortest Path Avoiding $X$}
    \begin{algorithmic}[1]
        \Procedure{AVOID}{$X$}
            \State $V_1 \gets (V \times \{0\}) \cup (\cup_{r \in X}{I(r)} \times \{1\})$ where $A \times B$ is the Cartesian product of the set $A$ and $B$
            \State $E_1 \gets \emptyset$
            \For {Ordered pair $(u, v) \in V (u \ne v)$ such that $u$ and $v$ are connected by an edge $e$ of length $w$ in $G$}
                \If {$\exists r \in X$, ($u \notin r$ \AND $v = r_{|r| - 3}$) \OR ($u = r_0$ \AND $v = r_1$)}
                    \State Add an edge from $(u, 0)$ to $(v, 1)$ with length $w$ to $E_1$
                \EndIf
                \If {\NOT ($e \in \{\textrm{HEAD}(r) \mid r \in X\}$ \OR ($\exists r \in X$, $u \notin r$ \AND $v \in r$ \AND $L(r, u) = v$))}
                    \State Add an edge from $(u, 0)$ to $(v, 0)$ with length $w$ to $E_1$
                \EndIf
                \If {$(u, 1), (v, 1) \in V_1$ \AND \NOT ($e \in \{\textrm{TAIL}(r) \mid r \in X\}$ \OR ($\exists r \in X$, $v \notin r$ \AND $u \in r$ \AND $R(r, v) = u$))}
                    \State Add an edge from $(u, 1)$ to $(v, 1)$ with length $w$ to $E_1$
                \EndIf
                \If {$u \in (V, 1)$ \AND \NOT (($\exists r \in X, e \in r$) \OR ($\exists r \in X$, $u \notin r$ \AND $v \in r$ \AND $L(r, u) = v$)) \OR ($\exists r \in X$, $v \notin r$ \AND $u \in r$ \AND $R(r, v) = u$))}
                    \State Add an edge from $(u, 1)$ to $(v, 0)$ with length $w$ to $E_1$
                \EndIf
            \EndFor 
            \State $p \gets$ the shortest path from $(S, 0)$ to $(T, 0)$ in $G_1(X) = <V_1, E_1>$
            \For {$0 \le i < |p|$}
                \State Replace $p_i$ with the vertex in $G$ that $p_i$ corresponds to
            \EndFor
            \Return $p$
        \EndProcedure
    \end{algorithmic}
\end{algorithm}

\end{document}

==> tmp.txt <==
%\begin{cor} \label{corollary:innerfirstvisit}
%    If $r$ is a normal path separator, and $p$ is a path from $S$ to $T$. The first inner vertex on $r$ that $p$ visits is either $r_1$ or $r_2$, and the last inner vertex on $r$ that $p$ visits is either $r_{|r| - 3}$ or $r_{|r| - 2}$.
%\end{cor}

Let $X$ be a set of path separators. A path $p$ is called a $X$-avoiding if $p$ does not contain any path separators from $X$.

Let $I(X)$ be the set of inner vertices of path separators in $X$.

For a set of normal path separators $X$, we can construct a directed graph $G ^ {\prime} = <V ^ {\prime}, E ^ {\prime}>$. Let $V ^ {\prime} = V \times \{0\} \cup I(X) \times \{1\}$. 

For for each pair of vertices $u$ and $v$ connected by an edge $e$ of length $w$ in $G$ ($(u, v)$ and $(v, u)$ are diffierent pairs): 

If 

\begin{itemize}
    \item $v \in I(X)$
\end{itemize} 

Then add an edge from $(u, 0)$ to $(v, 1)$ with length $w$ in $G ^ {\prime}$. 

If

\begin{itemize}
    \item $e$ is not a head of any path separators in $X$.
    \item There does not exist $r \in X$ such that $u \notin r$, $v \in r$ and $L(r, u) = v$.
\end{itemize} 

Then add an edge from $(u, 0)$ to $(v, 0)$ with length $w$ in  $G ^ {\prime}$.

If

\begin{itemize}
    \item $u, v \in I(X)$.
    \item $e$ is not a tail of any path separators in $X$
    \item There does not exist $r \in X$ such that $v \notin r$, $u \in r$ and $R(r, v) = u$
\end{itemize}

Then add an edge from $(u, 1)$ to $(v, 1)$ with length $w$ in $G ^ {\prime}$. 

If

\begin{itemize}
    \item $u \in I(X)$.
    \item $e$ is not on any path separators in $X$.
    \item There does not exist $r \in X$ such that $u \notin r$, $v \in r$ and $L(r, u) = v$.
    \item There does not exist $r \in X$ such that $v \notin r$, $u \in r$ and $R(r, v) = u$.
\end{itemize}

Then add an edge from $(u, 1)$ to $(v, 0)$ with length $w$ in $G ^ {\prime}$.

\begin{lemma}
    Let $p$ be the shortest $X$-avoiding path from $S$ to $T$ in $G$. Then we can get a path $p ^ {\prime}$ in $G ^ {\prime}$ from $(S, 0)$ to either $(T, 0)$ to $(T, 1)$ in $G ^ {\prime}$ in this way:
    
    \begin{itemize}
        \item Initially, we start from $(S, 0)$ in $G ^ {\prime}$ and $S$ in $G$.
        \item We traverse the path $p$. If we are at vertex $u$ in $G$, at vertex $(u, x)$ in $G ^ {\prime}$, and if we are going to $v$ in $G$, in the next step, there is guaranteed to be an edge from $(u, x)$ to $(v, 0)$ or $(v, 1)$ in $G ^ {\prime}$. Go to $(v, 0)$ if there is an edge from $(u, x)$ to $(v, 0)$, and go to $(v, 1)$ otherwise.
    \end{itemize}
\end{lemma}

\begin{lemma}
    Let $p ^ {\prime}$ be the shortest among all the paths from $(S, 0)$ to $(T, 0)$ or $(T, 1)$ in $G ^ {\prime}$. Let $p$ be the path in $G$ we get by replacing all the occurrences of $(u, 0)$ or $(u, 1)$ for any vertex $u$ by $u$ in $p ^ {prime}$. Then $p$ is a simple and $X$-avoiding path from $S$ to $T$ in $G$.
\end{lemma}

\begin{lemma}
    If $p ^ {\prime}$ is the shortest among all the paths from $(S, 0)$ to $(T, 0)$ or $(T, 1)$ in $G ^ {\prime}$, $p ^ {\prime}$ corresponds to the shortest $X$-avoiding path from $S$ to $T$ in $G$.
\end{lemma}

\begin{lemma}
    Let $X$ be a set of normal path separators, $r \in X$, $v \in I(R)$ and $u \in V$. If $u$ and $v$ are strongly $r$-connected, then if $u \in V \\ I(X)$, there exists a path from $u$ to $v$ such that all vertices on the path except $v$ are in $V \\ I(X)$, and if $u \in I(r ^ {\prime})$ for $r ^ {\prime} \in X (r ^ {\prime} \ne r)$, there exists a path from $u$ to $v$ such that all vertices on the path except $v$ are in $V \\ I(X \\ r ^ {\prime})$.
\end{lemma}

\begin{lemma}
    Let $X$ be a set of normal path separators, there exists an algorithm that can, for $u \in V$ and $r \in X$ such that $\exists v \in I(r)$, $u$ and $v$ are connected by an edge in $G$, compute $L(u, r)$ and $R(u, r)$, in $O(|V| + |E|)$ time.
\end{lemma}

\begin{theorem}
    Let $X$ be a set of normal path separators, then the shortest $X$-avoiding path between $S$ and $T$ can be computed in $O(|V| + |E| + T_{\textrm{SPTD}}(2|V|, 4|E|)$ time.
\end{theorem}

\subsection{A Polynomial Time Algorithm}

\begin{lemma}
    Let $X$ be a set of normal path separators, and $p$ be the shortest $X$-avoiding path between $S$ and $T$. If $r$ is a path separator and $r \subset p$, then either $r$ is normal or $r$ contains at most two edges.
\end{lemma}

A vertex $v$ is called \textbf{bad} if and only if there exists a traversable path separator $p$ with exactly two edges such that $p_1 = v$.

\begin{lemma}
    If $p$ is a non-separating path between $S$ and $T$ and $v$ is a bad vertex, then $v \notin p$.
\end{lemma}

\begin{lemma}
    The set of bad vertices can be calculated in $O(|V| + |E|)$ time.
\end{lemma}

\begin{theorem}
    Let $X$ be a set of normal path separators, then the shortest $X$-avoiding path between $S$ and $T$ that does not passing through a bad vertex can be computed in $O(|V| + |E| + T_{\textrm{SPTD}}(2|V|, 4|E|)$ time. 
\end{theorem}

\begin{lemma}
    Let $X$ be a set of normal path separators, then the shortest $X$-avoiding path between $S$ and $T$ can be computed in $O(|V| + |E| + T_{\textrm{SPTD}}(2|V|, 4|E|)$ time.
\end{lemma}

\begin{lemma}
    Let $p$ be a path in $G$ from $S$ to $T$. The path separators that $p$ contains can be calculated in $O(|V| + |E|)$ time.
\end{lemma}

\begin{theorem}
    Let $X$ be a set of normal path path separators, then the shortest $X$-avoiding path between $S$ and $T$ that does not pass through a bad vertex can be computed in $O(|V| + |E| + T_{\textrm{SPTD}}(2|V|, 4|E|)$ time. The path separators that $p$ contains are normal and can be calculated in $O(|V| + |E|)$ time.
\end{theorem}

\begin{lemma}
    The number of normal path separators in $G$ is $O(|V|)$.
\end{lemma}

\begin{proof}
    It follows from theorem \ref{noshare}.
\end{proof}

\begin{proofof}[Theorem \ref{theobasic}]
    For a chordal graph $G = <V, E>$ with non-negative weights on edges and a pair of distinct vertices $S$ and $T$, the shortest non-separating path between the $S$ and $T$ can be calculated in the following way:
    
    \begin{enumerate} [label=\textbf{Step \arabic*}]
        \item Initialize a set of normal path separators $X$ to $\emptyset$.
        \item Find the shortest $X$-avoiding path $p$ from $S$ to $T$ that does not pass through a bad vertex. \label{findp}
        \item Find set $Y$ of the path separators that $p$ contains. \label{calcy}
        \item If $Y = \emptyset$, then $p$ is the shortest non-separating path from $S$ to $T$. End the procedure. Otherwise, let $X = X \cup Y$ and go back to \ref{findp}.
    \end{enumerate}
    
    Since there are at most $O(|V|)$ normal path separators, \ref{findp} and \ref{calcy} are executed at most $O(|V|)$ times. Since each execution of these two steps take $O(|V| + |E| + T_{\textrm{SPTD}}(2|V|, 4|E|)$. The time complexity of the entire procedure is $O(|V|(|V| + |E| + T_{\textrm{SPTD}}(2|V|, 4|E|))$.
\end{proofof}

\subsection{Computing the L-path separators and R-path separators}

\section{A Better Algorithm}

In the algorithm for Theorem \ref{theobasic}, if we can find a set of normal path separators $X$ such that the calculated $p$ in \ref{findp} does not go through a normal path separator not in $X$, the problem can be solved in one iteration and the time complexity would be $O(|V|(|V| + |E| + T_{\textrm{SPTD}}(2|V|, 4|E|))$. We will introduce a procedure that makes this possible.

\subsection{L-path separators and R-path separators}

Let $P$ be the shortest path from $S$ to $T$ that does not pass through a bad vertex. Let $r$ be a normal path separator $r$ such that $\textrm{INDEX}(p, r_i) < \textrm{INDEX}(p, r_{i + 1})$ for $0 \le i < |r| - 1$. $r$ is called an L-path separator if $r_{2, |r| - 1}$ lies entirely on $P$, and $r$ is called a R-path separator $r_{0, |r| - 3}$ lies entirely on $P$.

\begin{lemma}
    If $r$ is a normal path separator, then for any three consecutive vertices of $r$, at least one of them is on $P$. Consequently, at least one inner vertex of $r$ is on $P$. 
\end{lemma}

For two normal path separators $x$ and $y$ $(x \ne y)$, define $x < y$ if there exists an inner vertex $u$ of $x$ on $P$ and an inner vertex $v$ of $y$ on $P$ such that $u$ precedes $v$ on $P$.

\begin{theorem} \label{order}
    For two normal path separators $x$ and $y$ $(x \ne y)$, if $x < y$, then $y \nless x$.
\end{theorem}

Theorem \ref{order} implies that for any set of normal path separators $X$, we can define a total order between all elements of $X$ with regard to $P$. Two separators $x, y \in X (x \ne y)$ are called adjacent if there does not exist a third element $z$ of $X$ such that $x < z < y$. Namely, if we sort the elements of $X$ according to this order into a sequence, $x$ and $y$ are adjacent in the sequence. 

\begin{lemma}
    Let $X$ be a set of normal path separators. Let $p$ be the shortest $X$-avoiding path $p$ from $S$ to $T$ that does not pass through a bad vertex and let $P$ be the shortest path from $S$ to $T$. Suppose $p$ passes through a normal path separator $r$. If $r_{0, 1}$ is on $P$, then $p$ is an L-path separator. Similarly, if $r_{|r| - 2, |r| - 1}$ is on $P$, then $p$ is a R-path separator.
\end{lemma}

A normal separator $r$ is said to be \textbf{truely useful} if, in addition to being useful, for all $1 \le i \le |r| - 4$, the shortest path between $r_i$ and $r_{i + 2}$ that does not pass through a bad vertex or a vertex in $r$ except the endpoints is longer than $\|r_{i, i + 2}\}$. Namely, the definition for useful only takes the edge between $r_i$ and $r_{i + 2}$ into account, while the definition for truely useful takes all the paths between $r_i$ and $r_{i + 2}$ that does not pass through a bad vertex or a vertex in $r$ into account, but not for $(r_0, r_2)$ and $(r_{|r| - 3}, r_{|r| - 1})$.

\begin{theorem} \label{theotruelyuseful}
    Let $X$ be a set of normal path separators. Let $p$ be the shortest $X$-avoiding path $p$ from $S$ to $T$ that does not pass through a bad vertex. Suppose $p$ passes through a normal path separator $r$. Then $r$ is truely useful.
\end{theorem}
 
\begin{theorem} \label{nonlrseparators}
    Let $X$ be a set of normal path separators such that all elements of $X$ except L-path separators and R-path separators are truely useful. Let $p$ be the shortest $X$-avoiding path $p$ from $S$ to $T$ that does not pass through a bad vertex and let $P$ be the shortest path from $S$ to $T$. Suppose $p$ passes through a normal path separator $n \notin X$. If $n$ is not an L-path separator or a R-path separator, then there exists an L-path separator $l \in X$, a R-path separator $r \in X$ such that $l < n < r$ and $l, r$ are adjacent in $X$, and a path $p$ that is the shortest among all paths between $l_{|l| - 3}$ and $r_{2}$ that do not pass through a bad vertex or any vertex in $I(X)$ except for their endpoints, such that $p$ contains $n$.
\end{theorem}

From Theorem \ref{theotruelyuseful} and Theorem \ref{nonlrseparators} we know that if we can find the set of L-path separators and R-path separators, then the rest of the normal path separators needed can be obtained at once by finding all the shortest paths between a particular inner vertex of an L-path separator and a particular inner vertex of a R-path separator.

\subsection{Calculating L-Path Separators and R-Path Separators}

Since L-path separators and R-path separators are symmetric, it suffices to design an algorithm that calculates L-path separators.

Let $P$ be the shortest path from $S$ to $T$ that does not pass through a bad vertex. We can split L-path separators into two categories by the parity of the index of $r_2$ on $P$. An L-path separator is called \textbf{odd} if $\textrm{INDEX}(P, r_2)$ is \textbf{even}, and \textbf{even} if $\textrm{INDEX}(P, r_2)$ is \textbf{odd}. We will introduce a way to calculate all the odd L-path separators, and the even L-path separators can be calculated similarly.

Let $G_{\textrm{ODD}} = <V, E_{\rm{ODD}}>$ be a subgraph of $G$ that can be computed in the following way:

\begin{itemize}
    \item Add all the existing edges between $P_i$ and $P_{i + 2}$ to $E_{\rm{ODD}}$ for $0 \le i < |P| - 2$ such that $i$ is odd.
    \item For $u \notin P$, and $v \in P$ such that $\textrm{INDEX}(v, P)$ is odd and $v \ne L(P, u)$ (note that the parity limit does not apply to the definition of $L(P, u)$), add the edge between $u$ and $v$ to $E_{\rm{ODD}}$ if it exists.
\end{itemize}

Let $(G_{\textrm{ODD}}) ^ {\prime} = <(V_{\rm{ODD}}) ^ {\prime}, (E_{\rm{ODD}}) ^ {\prime}>$ be the graph we get in this way:

\begin{itemize}
    \item $V_{\rm{ODD}}) ^ {\prime}$ is the set of connected components of $G_{\textrm{ODD}}$.
    \item For an edge between $u$ and $v$ with length $w$ in $G$, add a corresponding edge of length $w$ to $(E_{\rm{ODD}}) ^ {\prime}$ between the connected component that $u$ belongs to in $G_{\textrm{ODD}}$ and the connected component that $v$ belongs to in $G_{\textrm{ODD}}$.
\end{itemize}

\begin{lemma}
    Let $r$ be an odd L-path separator in $G$. Then there exist $u \in V_{\rm{ODD}}) ^ {\prime}$ such that all edges in $r$ corresponds to an edge that is not a self-loop in $(G_{\textrm{ODD}}) ^ {\prime}$ that is associated to $u$.
\end{lemma}

\begin{theorem}
    The set of odd L-path separators can be calculated in $O(|V| + |E|)$ time.
\end{theorem}

\begin{proof}
    The set of L-path separators can be calculated in the following way:
    
    \begin{enumerate} [label=\textbf{Step \arabic*}]
        \item Build the graph $(G_{\textrm{ODD}})$ and $(G_{\textrm{ODD}}) ^ {\prime}$.
        \item Calculate all the biconnected components of $(G_{\textrm{ODD}})$.
        \item For all $u \in (V_{\rm{ODD}}) ^ {\prime}$ and all the biconnected components $u$ is in, take all the edges associated with $u$ in that biconnected component and check whether the corresponding edges in $G$ form an L-path separator, if they do, add it to the answer. \label{takeandcheck}
    \end{enumerate}
    
    The graph $(G_{\textrm{ODD}})$ and $(G_{\textrm{ODD}}) ^ {\prime}$ can clearly be built in $O(|V| + |E|)$ time. Theorem \ref{biconnectedprelim} shows that the biconnected components of an graph with $n$ vertices and $m$ edges can be computed in $O(n + m)$ time, and since $|V_{\rm{ODD}}) ^ {\prime}| \le |V|$ and $|E_{\rm{ODD}}) ^ {\prime}| \le |E|$, the biconnected components of $(G_{\textrm{ODD}}) ^ {\prime}$ can be computed in $O(|V| + |E|)$ time.
    
    For a set of edges $S$, it is not hard to check whether $S$ structurally form an L-path separator in $O(|S|)$ time. Clearly the total size of the sets involved is no more than $|E|$. However, one needs to check whether $S$ is useful, and this involves looking up the length of some edges between some pair of vertices. These lookups can be done in $O(|V| + |E|)$ time offline. Therefore the entire process runs in $O(|V| + |E|)$. time.
\end{proof}

Note that a path separator might be both an L-path separator and a R-path separator. One needs to skip the duplicates. This can be easily done since if two formal path separators share an edge on $P$, they must be duplicates. One can simple keep track of whether each edge on $P$ is already on a path separator.

\subsection{Calculating The Remaining Path Separators} 

Let $X$ be a set of normal separators. Let $G_0$ be an undirected graph obtained by deleting all the heads and tails of separators in $X$ and all the bad vertices.

For two vertices $u$ and $v$, we say $u$ dominates $v$ if all paths from $S$ to $v$ go through $u$.

\begin{lemma}
    Let $P_0$ be any simple path in $G_0$ from $S$ to $T$, and $r \in X$. Then the first inner vertex of $r$ on $P_0$ is $r_2$ and the last inner vertex of $r$ on $P_0$ is $r_{|r| - 3}$. $r_{|r| - 3}$ dominates all vertices that $P_0$ visits after it.
\end{lemma}

\begin{theorem}
    Let $P_0$ be the shortest path in $G_0$ from $S$ to $T$ For any pair of L-path separator $l \in X$ and R-path separator $r \in X$ such that $l < r$, $l$ and $r$ are adjacent, and there exists a path between $l_{|l| - 3}$ and $r_{2}$ that do not pass through a bad vertex or any vertex in $I(X)$ except for their endpoints, $P_0$ contains the shortest path satisfying this condition.
\end{theorem}

\subsection{Final Algorithm}

\begin{proofof}[Theorem \ref{theofinal}]
    For a chordal graph $G = <V, E>$ with non-negative weights on edges and a pair of distinct vertices $S$ and $T$, the shortest non-separating path between the $S$ and $T$ can be calculated in the following way:
    
    \begin{enumerate} [label=\textbf{Step \arabic*}]
        \item Calculate the shortest path $P$ between $S$ and $T$ does not pass through a bad vertex.
        \item Calculate the set $X$ of L-path separators and R-path separators with regard to $P$.
        \item Build the graph $G_0$ with regard to $X$ and find the shortest path $P_0$ between $S$ and $T$ in $G_0$. \label{findp0}
        \item Find the set $Y$ of normal path separators that $P_0$ contains, and let $X = X \cup Y$.
        \item Find the shortest $X$-avoiding path $p$ from $S$ to $T$ that does not pass through a bad vertex.
    \end{enumerate}
    
    Note that both $P$ and $P_0$ can be found in no more than $T_{\textrm{SPTD}}(|V|, 2|E|) \le T_{\textrm{SPTD}}(2|V|, 4|E|)$ time, as both $G$ and $G_0$ are undirected grapsh of $V$ vertices and at most $E$ edges, which correspond to directed graphs of $V$ vertices and at most $2|E|$ edges. Therefore, each step can be done in $O(|V| + |E| + T_{\textrm{SPTD}}(2|V|, 4|E|)$ time and therefore the entire algorithm runs in $O(|V| + |E| + T_{\textrm{SPTD}}(2|V|, 4|E|)$ time.
\end{proofof}



If $l_{k + 1} \in P$, since no inner vertex of $l$ is closer to $T$ on $P$ than $l_{k + 1}$, if $k + 1 = |l| - 1$, $l$ has to be an $S$-path separator, which is a contradiction. Therefore $l_{k + 1}$ is an inner vertex. If $l_{k + 1} \notin P$ then by similar reasoning we can also safely assume that $l_{k + 1}$ is an inner vertex of $l$.

Since both $l_{k - 1}$ and $l_{k + 1}$ are both inner vertices of $l$ and $l$ is truly useful, we can replace the segment of $P_{\textrm{AVOID}}$ from $l_{k - 1}$ to $l_{k + 1}$ by $l_{k - 1, k + 1}$ and make the path shorter. Now the new shorter path passes through $l_k$, and we can use the trick before to find a even shorter path that is $X$-avoiding, and force a contradiction.

If $s$ is a $T$-path separator, $s_{k - 1} \in P$ and one can see that replacing the part of $P$ from $l_{k - 1}$ to $P_i$ by $P_{i, j}$ will make $P$ shorter, and it contains $P_{j, i}$. We have a similar contradiction as before.

Therefore, we find an $S$-path separator $l < n$ such that there does not exist another $z \in X$ where $l < z < n$. We also want to prove that $P_{\textrm{AVOID}}$ does not pass through the tail of $l$. Suppose $P_{\textrm{AVOID}}$ passes through the tail of $l$. Let $l_{|l| - 2} = P_{j ^ {\prime}}$ Then we can simply replace the segment of $P_{\textrm{AVOID}}$ from $l_{|l| - 2}$ to $P_i$ with $P_{j ^ {\prime}, i}$. This will not contain $l$ since $P_{\textrm{AVOID}}$ does not contain $l$. One can see that this can force a contradiction in a similar way as before.

If $l$ is in $X_{\textrm{EXTRA}}$, then if $l_{k - 1} \in P$, we can do the same thing as what we did for $T$-path separators to force a contradiction. Suppose $l_{k - 1} \notin P$. If $k = 0$, then we find the vertex $u$ of $l$ on $P$ with the minimum index. Then $u$ and $l_0$ are strongly $l$-connected and therefore $u = l_2$. Since $u$ is an inner vertex of $l$ and $u$ is on both $P$ and $P_{\textrm{AVOID}}$, we can use the same trick to force a contradiction. Now we assume $l_{k - 1}$ is an inner vertex of $l$.

Since normal path separators are traversable, for two different normal path separators $x, y$, all simple paths between $S$ and $T$ in $G_{\textrm{ALL}}$ must either visit inner vertices of $x$ before inner vertices of $y$, or vice versa. This defines a total order $<$: $x < y$ if inner vertices of $x$ need to go before inner vertices of $y$. Let $p$ be a path (not necessarily simple) in $G$ or $G_0$, and $Y$ be any set of normal path separators. If for any pair of normal path separators $x, y \in$, either no inner vertex of $y$ is visited before any inner vertex of $x$ on $p$ or no inner vertex of $x$ is visited before any inner vertex of $y$, $p$ is called \textit{conforming} for $Y$. Note that a conforming path $p_0$ in $G_0$ always visits inner vertices of normal path separators according the total order defined before: if $x < y$, $p$ visits inner vertices of $x$ before inner vertices of $y$ and not the opposite. We note that for any path $p_1$ between $S$ and $T$ in $G$. For any normal path separator $r$, $p_1$ must visit some inner vertex of $r$. If not, one can easily verify that $r_0$ and $r_{|r| - 1}$ will be $r$-strongly connected, which is impossible since $|r| > 3$. Therefore, if $p_1$ is conforming for $Y$, it must visit inner vertices of all normal path separators in $Y$ in some specific order. We show that this order is the same as the total order $<$ defined before. In other words, for normal path separators $x, y \in Y$ such that $x < y$, $p_1$ can not visit them ``in reverse order'', that is, visit the inner vertices of $y$ before those of $x$. We change $p_1$ into a path in $G_0$. If $p_1$ is conforming for $Y$ and visits the head of a normal path separator $r \in Y$. Replace the visit with $r_0 \rightarrow r_2 \rightarrow r_1$. The resulting path $(p_1) ^ {\prime}$ is still conforming and the order it visits the normal path separators is the same as that of $p_1$. However, since $(p_1) ^ {\prime}$ is a path in $G_0$, the order for $(p_1) ^ {\prime}$ will be the same as the total order $<$, implying that the order for $p_1$ is also the total order $<$.
 
We show that the inner vertices of a $S$-path separator or a $T$-path separator on $P$ must be an interval. Note that if $r$ is an $S$-path separator and $r_1 \in P$, $r_1$ must be adjacent to $r_2$ on $P$ since otherwise $r_1$ and $r_2$ are strongly $r$-connected. Similar reasoning applies for $T$-path separators. We can define an order on the set $X_{ST}$ according to the order their corresponding intervals appear on $P$.

%Let $X_n$ be the set of normal path separators that $\textrm{AVOID}(X)$ contains. Obviously, $X \cap X_n = \emptyset$. Our goal is to show that $X_n = \emptyset$. To do this, we will introduce a total order $<$ on the set of normal separators. Two elements of $X_{ST}$ are \textit{adjacent} if no other element comes between them in this total order. We will show that $P_0$, the shortest path from $S$ to $T$ in $G_0$ contains the shortest $X$-free path from $x_{|x| - 3}$ and $y_{2}$ for all adjacent path separators $x, y \in X$ such that $x < y$. Then we show that if $n$ is a normal path separator that can potentially be in $X_n$, $n$ will be on the shortest $X$-free path from $l_{|l| - 3}$ and $r_{2}$ for some pair of $S$-path separator $s$ and $T$-path separator $t$ such that $s < t$ and $s, t$ are adjacent. Therefore $n \in P_0$ and therefore $n \in X$, but $X \cap X_n = \emptyset$, and we have a contradiction. Therefore such $n$ does not exist.

%Also consider Theorem \ref{nosharev} which implies that no two elements of $X$ share common inner vertices. Inner vertices of different elements in $X_{\textrm{ALL}}$ must therefore belong to different biconnected components.

%, and since normal path separators are traversable, for two different normal path separators $x, y$, all simple paths between $S$ and $T$ in $G_{\textrm{ALL}}$ must either visit inner vertices of $x$ before inner vertices of $y$, or vice versa. This defines a total order $<$: $x < y$ if inner vertices of $x$ need to go before inner vertices of $y$. Consider $P_0$, the shortest path from $S$ to $T$ in $G_0$. It is not hard to see that an $X$-free segment of $P_0$ corresponds to a path from $x_{|x| - 3}$ to $y_2$ for adjacent normal path separators $x, y$ where $x < y$. On the other hand, the shortest $X$-free path between $x_{|x| - 3}$ and $y_2$ is also a path in $G_0$. Therefore $P_0$ must contain the shortest $X$-free path between $x_{|x| - 3}$ and $y_2$.

%Let $p$ be a path (not necessarily simple) in $G$ or $G_0$, and $Y$ be any set of normal path separators. If for any pair of normal path separators $x, y \in$, either no inner vertex of $y$ is visited before any inner vertex of $x$ on $p$ or no inner vertex of $x$ is visited before any inner vertex of $y$, $p$ is called \textit{conforming} for $Y$. Note that a conforming path $p_0$ in $G_0$ always visits inner vertices of normal path separators according the total order defined before: if $x < y$, $p$ visits inner vertices of $x$ before inner vertices of $y$ and not the opposite. We note that for any path $p_1$ between $S$ and $T$ in $G$. For any normal path separator $r$, $p_1$ must visit some inner vertex of $r$. If not, one can easily verify that $r_0$ and $r_{|r| - 1}$ will be $r$-strongly connected, which is impossible since $|r| > 3$. Therefore, if $p_1$ is conforming for $Y$, it must visit inner vertices of all normal path separators in $Y$ in some specific order. We show that this order is the same as the total order $<$ defined before. In other words, for normal path separators $x, y \in Y$ such that $x < y$, $p_1$ can not visit them ``in reverse order'', that is, visit the inner vertices of $y$ before those of $x$. We change $p_1$ into a path in $G_0$. If $p_1$ is conforming for $Y$ and visits the head of a normal path separator $r \in Y$. Replace the visit with $r_0 \rightarrow r_2 \rightarrow r_1$. The resulting path $(p_1) ^ {\prime}$ is still conforming and the order it visits the normal path separators is the same as that of $p_1$. However, since $(p_1) ^ {\prime}$ is a path in $G_0$, the order for $(p_1) ^ {\prime}$ will be the same as the total order $<$, implying that the order for $p_1$ is also the total order $<$.

%Consider the path $P$, the shortest path between $S$ and $T$ in $G$. If $P$ is conforming, the order of visits for $P$ will be the total order $<$. In Figure \ref{fig:main5}, we can clearly see that $P$ is conforming for the set of normal path separators. In fact, we will show that $P$ is conforming for $X ^ {+} = X \cup X_n$ in general. 

%One can show that this is true for $G$ as well. Let $p$ be a simple path between $S$ and $T$ in $G$. We can adjust $p$ in the following way so that $p$ becomes a simple path in $G_{\textrm{ALL}}$, and we have the condition above. We then revert the adjustment and the condition carries back to the original path. For $r \in X_{ST}$ we want to make sure $p$ does not pass through the head or the tail or $r$. If $p$ goes through the head of $r$, we replace the edge with a path from $r_0$ to $r_2$ to $r_1$. $P$ might not be simple if $P$ visit $r_2$ thereafter. In that case, we go straight from $r_0$ to $r_2$ and skip the part of the $P$ before $r_2$. Note that the part we skip . We can do a similar thing for the tail. After doing this for all $r \in X_{ST}$ we can get a path $p ^ {\prime}$ in $G_{\textrm{ALL}}$. We know that for two different normal path separators $x, y$, $p ^ {\prime}$ either go through all inner vertices of $x$ before all inner vertices of $y$, or vice versa. We can revert the adjustments and change $p ^ {\prime}$ back to $p$ and one can verify that the condition will carry through.

%We note that for any path $p$ between $S$ and $T$ in $G$. A normal path separator $r$ must have an inner vertex on $p$. If not, one can easily verify that $r_0$ and $r_{|r| - 1}$ will be $r$-strongly connected, and this will imply $|r| = 2$, which is a contradiction. Therefore, for any path $p$, one can define the same total order for normal path separators as follows: for two different normal path separators $x$ and $y$, define $x < y$ if and only if there exists an inner vertex $u$ of $x$ on $p$ and an inner vertex $v$ of $y$ on $P$ such that $u$ precedes $v$ on $p$. To have access to this total order, one can simply check the inner vertices on $P$.

%Assume for now that we do not immediately go back to $(r_0, 0)$. Then we have to go to $(r_2, 1)$.

%Finally, what if we go from $(r_1, 1)$ immediately back to $(r_0, 0)$ since that edge can exist per our algorithm? First of all, we show that $(r_2, 1)$ can't have been visited before. If $(r_2, 1)$ has been visited, then in order to get back to $r_0$, one will have to visit $r_1$. No matter whether we visit $(r_1, 1)$ or $(r_1, 0)$, we will not be able visit $(r_1, 1)$ from $r_0$. Now, if we go from $(r_1, 1)$ back to $(r_0, 0)$, then we can not visit $r_1$ again and the next vertex on $r$ we visit have to be $(r_2, 1)$ or $(r_2, 0)$. If we visit $(r_2, 1)$ then we can force the same contradiction as before. If we visit $(r_2, 0)$, then we can never visit $(r_2, 1)$ in the future. Therefore, either the edge between $r_1$ and $r_2$ or the edge between $r_2$ and $r_3$ will never be visited, which contradicts the fact that $p$ contains $r$. 
	
\begin{thebibliography}{1}

\bibitem{bollobas}
Bollobás B, Thomason A 
\newblock (1996) Highly linked graphs. 
\newblock Comb 16(3):313–320

\bibitem{chen}
Chen G, Gould RJ, Yu X 
\newblock (2003) Graph connectivity after path removal. 
\newblock Comb 23(2):185–203

\bibitem{4connected}
Kawarabayashi KI, Lee O, Yu X 
\newblock (2005) Non-separating paths in 4-Connected graphs.
\newblock Ann Comb 9:47–56

\bibitem{kawarabayashi}
Kawarabayashi KI, Lee O, Reed B, Wollan P 
\newblock (2008) A weaker version of Lovász’s path removal conjecture. 
\newblock J Comb Theor, Series B 98:972–979

\bibitem{tutte}
Tutte WT 
\newblock (1963) How to draw a graph. 
\newblock Proc London Math Soc 13:747–767

\bibitem{wu}
Wu, Bang Ye
\newblock (2014) Algorithms for the minimum non-separating path and the balanced connected bipartition problems on grid graphs (With erratum)
\newblock Journal of Combinatorial Optimization, 26 (2013): 592--607

\bibitem{dijkstra}
Dijkstra, E. W. 
\newblock (1959). A note on two problems in connexion with graphs
\newblock Numerische Mathematik. 1: 269–271. 

\bibitem{tarjanheap}
Fredman, M. L.; Tarjan, R. 
\newblock (1987). Fibonacci heaps and their uses in improved network optimization algorithms
\newblock Journal of the ACM, 34 (3): 596-615

\bibitem{tarjan}
Hopcroft, J.; Tarjan, R. 
\newblock (1973). Algorithm 447: efficient algorithms for graph manipulation
\newblock Communications of the ACM. 16 (6): 372–378.

\bibitem{nphard}
Wu BY, Chen HC 
\newblock (2009) The approximability of the minimum border problem. 
\newblock In: Proceedings of the 26th Workshop on Combinatorial Mathematics and Computation Theory, Taiwan

\bibitem{perfectelimination}
Rose, D.; Lueker, George; Tarjan, Robert E. 
\newblock (1976), Algorithmic aspects of vertex elimination on graphs
\newblock SIAM Journal on Computing, 5 (2): 266–283,

\bibitem{gavril}
Gavril, Fanica 
\newblock (1974) The intersection graphs of subtrees in trees are exactly the chordal graphs
\newblock Journal of Combinatorial Theory, Series B

\bibitem{cook}
Cook, Stephen 
\newblock (1971) The complexity of theorem proving procedures
\newblock Proceedings of the Third Annual ACM Symposium on Theory of Computing. pp. 151–158.

\bibitem{levin}
Levin, Leonid 
\newblock (1973) Universal search problems (in Russian) 
\newblock Problemy Peredachi Informatsi 9 (3): 115-116

\bibitem{welzl}
Welzl, Emo 
\newblock (2008) Boolean Satisfiability - Combinatorics and Algorithms. 
\newblock Lecture notes, Version Fall 2008.

\end{thebibliography}
